Calorimetry for the ePIC Experiment

The EIC will deliver collisions of electrons with protons and nuclei at a wide variety of energies and at luminosities up to 1000 times higher than HERA. Precise measurement of both the scattered electron and the hadronic final state is crucial for the physics of the EIC, necessitating unique designs for the electromagnetic and hadronic calorimeters in the backward, central, and forward regions. To ensure maximal containment of energy and acceptance for the required physics processes, the ePIC detector employs calorimetry over almost the entire polar angle. These proceedings provide an overview of the current calorimeter designs being employed in ePIC.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

